Spatial Aggregation of Holistically-Nested Networks for Automated Pancreas Segmentation

Accurate automatic organ segmentation is an important yet challenging problem for medical image analysis. The pancreas is an abdominal organ with very high anatomical variability. This inhibits traditional segmentation methods from achieving high accuracies, especially compared to other organs such as the liver, heart or kidneys. In this paper, we present a holistic learning approach that integrates semantic mid-level cues of deeply-learned organ interior and boundary maps via robust spatial aggregation using random forest. Our method generates boundary preserving pixel-wise class labels for pancreas segmentation. Quantitative evaluation is performed on CT scans of 82 patients in 4-fold cross-validation. We achieve a (mean $\pm$ std. dev.) Dice Similarity Coefficient of 78.01% $\pm$ 8.2% in testing which significantly outperforms the previous state-of-the-art approach of 71.8% $\pm$ 10.7% under the same evaluation criterion.

==> Fig1_MICCAI2016_paper386.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hnn.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{9082.39140625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36682558)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig1_MICCAI2016_paper386.pdf}}%
    \put(0.10292904,0.00263835){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small (a)}}}%
    \put(0.80052746,0.00263835){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small (b)}}}%
    \put(0.53975225,0.36997169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1497023\unitlength}\raggedright \tiny Input Image $X$\end{minipage}}}%
    \put(0.43716148,0.22832814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Side-output 1}}}%
    \put(0.47244237,0.19042123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Side-output 2}}}%
    \put(0.51256042,0.14962351){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Side-output 3}}}%
    \put(0.56010284,0.09908406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Side-output 4}}}%
    \put(0.63648909,0.05351848){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Side-output 5}}}%
    \put(0.7908375,0.36431496){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32603781\unitlength}\raggedright $\mathcal{L}_\mathrm{fuse}$\end{minipage}}}%
    \put(0.86791227,0.02500895){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny  Ground Truth $Y$}}}%
    \put(0.42314084,0.02796616){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Weighted-fusion layer error propagation path}}}%
    \put(0.42314085,0.01010728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Side-output layer error propagation path}}}%
    \put(0.32702704,0.08408675){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Receptive Field Size}}}%
    \put(0.34173378,0.05694872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny 5}}}%
    \put(0.38092329,0.05685651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny 14}}}%
    \put(0.42315715,0.05668415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny 40}}}%
    \put(0.47143923,0.05667972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny 92}}}%
    \put(0.51161591,0.05640317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny 196}}}%
    \put(0.79881607,0.28358002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l^{(1)}_\mathrm{side}$
}}}%
    \put(0.81916634,0.23919547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l^{(2)}_\mathrm{side}$
}}}%
    \put(0.84997019,0.18366896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l^{(3)}_\mathrm{side}$
}}}%
    \put(0.88147352,0.13032119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l^{(4)}_\mathrm{side}$
}}}%
    \put(0.91024886,0.07913746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l^{(5)}_\mathrm{side}$
}}}%
    \put(0.92929627,0.34431887){\color[rgb]{0,0,0}\rotatebox{1.46567358}{\makebox(0,0)[lb]{\smash{\tiny$Y$}}}}%
    \put(0.87089856,0.27568845){\color[rgb]{0,0,0}\rotatebox{-21.23160169}{\makebox(0,0)[lb]{\smash{\tiny Ground Truth}}}}%
  \end{picture}%
\endgroup%


==> Fig2_MICCAI2016_paper386.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MCG-1-2_levels.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2827.42480469bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40950294)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig2_MICCAI2016_paper386.pdf}}%
    \put(0.19855599,0.28352905){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{Y}^{B_2}_\mathrm{side}$}}}%
    \put(0.19855599,0.2164562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{Y}^{B_3}_\mathrm{side}$}}}%
    \put(0.19855599,0.11759272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{Y}^{B}_\mathrm{fuse}$}}}%
    \put(0.81269174,0.28047889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny merged superpixels}}}%
    \put(0.0403291,0.28047889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny CT image}}}%
  \end{picture}%
\endgroup%

